Mind the Approximation: Fisher-Weighted SVD Compression for ViTs

Model compression is key to mitigate deployment challenges of ever growing machine learning models. In this area of research, singular value decomposition (SVD)-based compression offers a compelling trade-off between computational efficiency and model accuracy. Fisher-weighted SVD in particular provides principled, loss-aware compression. However, we find that improving the fidelity of Fisher approximation used in the compression is poorly predictive of post-compression accuracy for Vision Transformers (ViTs). Motivated by this observation, we propose FACTS, a structured Fisher Approximation tailored to Compressing ViTs with Fisher-weighted SVD, which enforces token-local aggregation while preserving within-token activation-gradient dependence. Additionally, we introduce a fast Constrained Rank Search (CoRS), that optimizes layer-wise rank allocation while adhering to a fixed floating point operation (FLOP) constraint. Extensive experiments across ViTs and hybrid architectures demonstrate that FACTS consistently improves accuracy-efficiency trade-offs without requiring finetuning. Notably, it outperforms the strongest SVD baseline by up to +5.8 percentage points (p.p.) Top-1 on Swin-B, with further gains driven by our search method. Code is available at https://github.com/MoritzTho/FACTS.

==> figures/additional_images/supplement/Mamba/levels_2_blocks_5_mixer_proj_drop_act_grad_coup.csv <==
token,dcorr,pval,significant
0,0.21058895680929868,8.192199036536959e-94,True
1,0.3274232088858645,1.195746711193248e-144,True
2,0.27524302858297106,5.980164023222532e-122,True
3,0.34695217316765425,3.835246461478558e-153,True
4,0.2735577741833786,3.23546116020034e-121,True
5,0.3234985520855305,6.0911959297397575e-143,True
6,0.265754585309947,8.036511410310602e-118,True
7,0.34902849619979115,4.7947674735902e-154,True
8,0.3043035501844016,1.3620894361021225e-134,True
9,0.351797997695442,2.9941902345434247e-155,True
10,0.15122862874265625,5.815211775805967e-68,True
11,0.21700823185847587,1.3154358783296904e-96,True
12,0.2948320558962829,1.7966165089134758e-130,True
13,0.29184530870706055,3.5791754695148206e-129,True
14,0.29070722183468084,1.1191594198962747e-128,True
15,0.35066319658364775,9.328586936828334e-155,True
16,0.34787927189348694,1.5155924426167175e-153,True
17,0.3187658214610874,6.970867464160091e-141,True
18,0.3328269474956452,5.336872837810383e-147,True
19,0.33442232284372747,1.0799170306746118e-147,True
20,0.3491349423973456,4.309953867983716e-154,True
21,0.35058071269728136,1.0131856423886656e-154,True
22,0.38117311751800287,5.029020024462929e-168,True
23,0.36397867350792046,1.5097970813954654e-160,True
24,0.2274855414241177,3.619607860401439e-101,True
25,0.2831626098827349,2.1436587653828752e-125,True
26,0.1563956676605422,3.260796695852527e-70,True
27,0.20852619746464904,6.476909965849714e-93,True
28,0.2591827585534422,5.8154350000547005e-115,True
29,0.4158039682290745,4.392214502459039e-183,True
30,0.2713658305184637,2.908189139263713e-120,True
31,0.34186918603977223,6.230135726401957e-151,True
32,0.2405914666946754,7.157221590634932e-107,True
33,0.32292742638989796,1.079247981594299e-142,True
34,0.23881575393442517,4.241557679383299e-106,True
35,0.3446676939998959,3.778838342339382e-152,True
36,0.2611641427354583,7.987920109382783e-116,True
37,0.33062485100848066,4.842618228302238e-146,True
38,0.15026622130974515,1.5272373122311084e-67,True
39,0.1887864580667537,2.5448450499794184e-84,True
40,0.23728606299843205,1.9644834708025838e-105,True
41,0.230343347475769,2.064613486586938e-102,True
42,0.3286620604641798,3.457772815601649e-145,True
43,0.4047923726481934,2.696284486687211e-178,True
44,0.36033242313124314,5.816239800512447e-159,True
45,0.3612384923362059,2.3474608626379036e-159,True
46,0.33024136956917666,7.110088041927044e-146,True
47,0.32371030987920185,4.927151162786127e-143,True
48,0.33284447068972983,5.244030961802919e-147,True
49,0.35345342104596167,5.705885548345506e-156,True
50,0.33939285364968397,7.439208509105766e-150,True
51,0.33435669844446675,1.1532756708342906e-147,True
52,0.2005333943045471,1.954445733202765e-89,True
53,0.20294081858563714,1.7495252619954196e-90,True
54,0.15938372115591326,1.6276364103578415e-71,True
55,0.2143062650818965,1.9734262758174247e-95,True
56,0.2300030707139464,2.9036083063386806e-102,True
57,0.376375602018924,6.13419323081741e-166,True
58,0.28408636324340564,8.497107925298044e-126,True
59,0.36743627755786706,4.734297428034281e-162,True
60,0.24823836147614559,3.365016530135742e-110,True
61,0.34083315544116305,1.758312511252983e-150,True
62,0.24195496793643642,1.825424131569641e-107,True
63,0.35128573063334845,5.001142559152764e-155,True
64,0.24830803199373552,3.1381168383053785e-110,True
65,0.31183835817518685,7.187775263179805e-138,True
66,0.15030446029851158,1.4697546234680392e-67,True
67,0.17158591876163462,7.876524864389036e-77,True
68,0.24297027187583878,6.5996234866235506e-108,True
69,0.23601397509466077,7.028603912816641e-105,True
70,0.3108372329515258,1.959171990207638e-137,True
71,0.3624189755124133,7.198060526059204e-160,True
72,0.352571665628405,1.3797635598946286e-155,True
73,0.3612073019577061,2.4219370013515155e-159,True
74,0.3195029122072464,3.331755975191383e-141,True
75,0.33143564833052286,2.1499381160283476e-146,True
76,0.31099704737638073,1.6693790490202122e-137,True
77,0.3468847056846673,4.1033265685001763e-153,True
78,0.3227618563728415,1.2739085129747344e-142,True
79,0.3525470705350635,1.4141688563408985e-155,True
80,0.21107366155895063,5.039647750797937e-94,True
81,0.21759103684802358,7.334698562762425e-97,True
82,0.17197473202128985,5.333200699091117e-77,True
83,0.212253052349731,1.5452394767554077e-94,True
84,0.2331737200904584,1.2105662732978968e-103,True
85,0.36283620759548474,4.7398553037828125e-160,True
86,0.2574977770267846,3.1460712341088718e-114,True
87,0.3259433856068629,5.263776502495148e-144,True
88,0.24987571417388554,6.5234133357102935e-111,True
89,0.3036406577976602,2.6458630438163914e-134,True
90,0.22864521739320304,1.1322013567053468e-101,True
91,0.3484034159280826,8.966522480812866e-154,True
92,0.24969249529652385,7.837980468272518e-111,True
93,0.3215218966119216,4.41039903612009e-142,True
94,0.1554052342965155,8.807039406058457e-70,True
95,0.17916504191656202,3.939641011929987e-80,True
96,0.22396328385956477,1.2351643831175821e-99,True
97,0.2412637672371609,3.6489325789042796e-107,True
98,0.3235894021985933,5.561426126246055e-143,True
99,0.3770936827054692,2.988730206636981e-166,True
100,0.34253079226766314,3.2117931722849575e-151,True
101,0.35810347307653506,5.4200691834551584e-158,True
102,0.3205896547230069,1.1219486882816655e-141,True
103,0.3385798962148331,1.6792220750785394e-149,True
104,0.31586827481303115,1.2695473874439387e-139,True
105,0.3632202742187367,3.226549112435482e-160,True
106,0.33104785346245175,3.1702696930760574e-146,True
107,0.3554544459621355,7.692513159214938e-157,True
108,0.20929571051815032,2.994873001670127e-93,True
109,0.22228565098987293,6.636411413035295e-99,True
110,0.1354400760580759,4.417163365403454e-61,True
111,0.22877707212976417,9.920544525619462e-102,True
112,0.2484537637734969,2.7117644126069356e-110,True
113,0.33714720634110934,7.0507316245007835e-149,True
114,0.28229520908251804,5.111233611257558e-125,True
115,0.3495869500994836,2.7408698944828616e-154,True
116,0.24368167244402023,3.2354212143237124e-108,True
117,0.3263329356164723,3.5633611240492724e-144,True
118,0.25486134379209785,4.4154884779165394e-113,True
119,0.36063744644275625,4.28538044659114e-159,True
120,0.255397625463515,2.5800064970704553e-113,True
121,0.30158916019933774,2.0653150384873992e-133,True
122,0.1441318568193521,7.19427673699335e-65,True
123,0.16422768411523916,1.2630169421532106e-73,True
124,0.15118331472106725,6.085686906891103e-68,True
125,0.23325517720233088,1.115672770081595e-103,True
126,0.3219874901055713,2.7666895594997225e-142,True
127,0.3672348371775744,5.792400481553721e-162,True
128,0.3379136222978671,3.2726010945607018e-149,True
129,0.3790367853709068,4.2706727608364415e-167,True
130,0.31036835464961243,3.1335025472497855e-137,True
131,0.3584340171017852,3.89270841208749e-158,True
132,0.3384181369637769,1.9745248195137585e-149,True
133,0.39559110992250984,2.7026987441140865e-174,True
134,0.33035231177568763,6.362397259043574e-146,True
135,0.3191110729572597,4.9330105084868906e-141,True
136,0.2093583099654234,2.8127254191595393e-93,True
137,0.2079026698889202,1.210063314740082e-92,True
138,0.10104239808516664,4.432874202234415e-46,True
139,0.17457009208573568,3.950140414219604e-78,True
140,0.2644258973403031,3.0422276385171655e-117,True
141,0.3516945970871517,3.3208500532012476e-155,True
142,0.25447422131466096,6.507768170664691e-113,True
143,0.3394769470549217,6.838358555199431e-150,True
144,0.25843715895350516,1.2274787477633978e-114,True
145,0.330641030732505,4.764780395573763e-146,True
146,0.28145424791187534,1.186847609914039e-124,True
147,0.3452382496190439,2.1340841640332546e-152,True
148,0.2763382262505152,1.9962600775992304e-122,True
149,0.30900273819387086,1.2304463864170688e-136,True
150,0.13139742983740524,2.5547589290548894e-59,True
151,0.15373212064227618,4.718261737365222e-69,True
152,0.14814148162240956,1.287451884596748e-66,True
153,0.17267559567778243,2.6407733364072897e-77,True
154,0.3073145767810571,6.674299958310819e-136,True
155,0.33889607645865205,1.2234634621643663e-149,True
156,0.29288386834082614,1.2646630465088454e-129,True
157,0.3395057674732401,6.643806364541905e-150,True
158,0.3002999509550294,7.512913748371043e-133,True
159,0.3314159599927736,2.1927510995254037e-146,True
160,0.3000078666280983,1.0066286257730875e-132,True
161,0.3360790827584888,2.0549457225299695e-148,True
162,0.2963012808604056,4.1238713626178857e-131,True
163,0.3216898049983048,3.727720588957275e-142,True
164,0.16670127438221535,1.0566357295112383e-74,True
165,0.19362428929455072,1.991434351224276e-86,True
166,0.18858699290491537,3.1082483635787863e-84,True
167,0.1510702183698687,6.816911293579015e-68,True
168,0.24520111444268414,7.058362618094435e-109,True
169,0.2620438706275339,3.3086182639162316e-116,True
170,0.23496222777127845,2.0165121819957195e-104,True
171,0.2776420979530534,5.4067482247918294e-123,True
172,0.2445607923028651,1.3407774544557757e-108,True
173,0.277651017569849,5.3586509284766484e-123,True
174,0.2627880355965977,1.5698119059278615e-116,True
175,0.3225735519385288,1.5383103289550244e-142,True
176,0.26486340283606874,1.9625851885561607e-117,True
177,0.2637447181494738,6.019785652156508e-117,True
178,0.1018970581671094,1.8780564584582588e-46,True
179,0.13736856042703627,6.3764127577336374e-62,True
180,0.20466875564652004,3.0949882434523316e-91,True
181,0.23588585337949472,7.991509017975087e-105,True
182,0.25029984103501246,4.26493941302712e-111,True
183,0.2711728146751538,3.52859670103712e-120,True
184,0.24034401164859112,9.17138451236927e-107,True
185,0.2802625704864377,3.916069272056446e-124,True
186,0.24169835778280246,2.3606802603014033e-107,True
187,0.2879464368435141,1.7780625994081888e-127,True
188,0.27258758978228337,8.551636138417699e-121,True
189,0.29885011195674716,3.2100454396551604e-132,True
190,0.24938231482935108,1.0695033629788355e-110,True
191,0.25833088664329384,1.3653885536898366e-114,True
192,0.17765744209881035,1.7865642991871052e-79,True
193,0.1825762891083736,1.2879789791239054e-81,True


==> figures/additional_images/supplement/Swin/layers_2_blocks_16_mlp_fc2_act_grad_coup.csv <==
token,dcorr,pval,significant
0,0.4197541317114753,8.415956687259285e-185,True
1,0.43457448722021297,3.0282837132397025e-191,True
2,0.33236397574995913,8.485039033928791e-147,True
3,0.29053208293452715,1.3337793960022593e-128,True
4,0.2867934428937557,5.643554116664453e-127,True
5,0.30041682674028986,6.682913137044903e-133,True
6,0.4429153442960734,7.156392361186697e-195,True
7,0.47316585444950165,5.043882197446566e-208,True
8,0.45883575344294214,8.568512107916523e-202,True
9,0.46359589377927074,7.300772556876497e-204,True
10,0.12136631498995759,6.037416861952127e-55,True
11,0.16512237636187518,5.1484924081915106e-74,True
12,0.1146554218279058,5.099797861562969e-52,True
13,0.08838608789847692,1.4854605770534494e-40,True
14,0.2345379182499403,3.0850779708710766e-104,True
15,0.384760779132852,1.3846989833078453e-169,True
16,0.24485051676787534,1.002941093689082e-108,True
17,0.1847311487938248,1.484354930503528e-82,True
18,0.21709438042994875,1.2066192121893542e-96,True
19,0.2163840439025284,2.459077834047984e-96,True
20,0.2644409242864412,2.9967693436280263e-117,True
21,0.36835450808228415,1.8877014322635174e-162,True
22,0.3400885592911565,3.706319843784826e-150,True
23,0.34405364412464784,6.989117139290299e-152,True
24,0.08578731307664494,2.0270597859979025e-39,True
25,0.11965164486227492,3.377341672138632e-54,True
26,0.32590707676829006,5.458712852863104e-144,True
27,0.18923266880733533,1.6269187316066017e-84,True
28,0.183398405289774,5.648076292987216e-82,True
29,0.24751524916665904,6.944813064832418e-110,True
30,0.40452729081934025,3.5158554539881076e-178,True
31,0.2860317167382775,1.2104327730501713e-126,True
32,0.1671016658365899,7.071656812120558e-75,True
33,0.1689250564150929,1.1357867470737425e-75,True
34,0.3181106851689873,1.3435491557504547e-140,True
35,0.37808604637882964,1.106471422128906e-166,True
36,0.25471686998336823,5.1032323887184225e-113,True
37,0.23288660752109713,1.6141571503802427e-103,True
38,0.29310359233083116,1.0148173749173544e-129,True
39,0.42489176649960814,4.911619479381467e-187,True
40,0.43438632061738985,3.656032084391993e-191,True
41,0.36609041277987386,1.8220101274770827e-161,True
42,0.2670695811579299,2.1523171921639806e-118,True
43,0.2884889217467755,1.0326240602870225e-127,True
44,0.40760627354739126,1.6114073171884813e-179,True
45,0.39679305915315216,8.112251907370816e-175,True
46,0.21362096432249708,3.922237819987688e-95,True
47,0.21866230497041464,2.5065549335566745e-97,True
48,0.37638463433074404,6.078964102348419e-166,True
49,0.40016745697123046,2.7658403287468868e-176,True
50,0.2998827342550404,1.1410474810162393e-132,True
51,0.3212068012060713,6.046916975453267e-142,True
52,0.4266741803873218,8.245677734117198e-188,True
53,0.4597154689268557,3.5516916366791663e-202,True
54,0.3845964488270124,1.6323584126958466e-169,True
55,0.2545988371702982,5.743893840328938e-113,True
56,0.347685357439471,1.8404285663962143e-153,True
57,0.38556468333585836,6.191170182287817e-170,True
58,0.34409108272413674,6.731927290831282e-152,True
59,0.26524120761059716,1.3441328723445634e-117,True
60,0.3069293574992046,9.816922782678133e-136,True
61,0.34077958838532924,1.8552136225380654e-150,True
62,0.34797527703629694,1.3766649815762768e-153,True
63,0.4167300144999484,1.7379025114637986e-183,True
64,0.4629892142167019,1.340077276336869e-203,True
65,0.41848146809130143,3.0093403472312477e-184,True
66,0.26217605151497103,2.8982266603107327e-116,True
67,0.3954049420023061,3.2565006567240974e-174,True
68,0.30043478123175194,6.563800407456071e-133,True
69,0.1921260739842403,8.943478125127049e-86,True
70,0.3073334933690798,6.549031055981517e-136,True
71,0.36166335409070266,1.5340130509329994e-159,True
72,0.30586786013891365,2.842670094258239e-135,True
73,0.25453890205401664,6.099394463434477e-113,True
74,0.2784732826836996,2.3513190717464367e-123,True
75,0.3055617124142193,3.8627902322702284e-135,True
76,0.28474450556586073,4.3948463873253176e-126,True
77,0.40855521813866846,6.231331064925703e-180,True
78,0.4233998988692587,2.187236225131939e-186,True
79,0.41343089478665734,4.726445172928087e-182,True
80,0.20919466262995257,3.3141111663920125e-93,True
81,0.33108742773558153,3.0470773610661744e-146,True
82,0.35609524410279236,4.049334722312115e-157,True
83,0.2960271117281282,5.427192946992338e-131,True
84,0.18432940564764255,2.2206573582315645e-82,True
85,0.23068913553799592,1.4599610710389072e-102,True
86,0.3602809783609697,6.123720495495994e-159,True
87,0.34452787064512563,4.34680895624666e-152,True
88,0.16841147364909606,1.9010711075220476e-75,True
89,0.17745662065606763,2.1851328624341253e-79,True
90,0.218919512248512,1.9369570057495753e-97,True
91,0.2513758529100815,1.4510449635478423e-111,True
92,0.1936278833841622,1.9842715292118852e-86,True
93,0.22125080597076144,1.8722648721457504e-98,True
94,0.306836257085904,1.0776405583765957e-135,True
95,0.3562730370538519,3.3889194155888994e-157,True
96,0.3561578986771241,3.803076819358434e-157,True
97,0.3075303590117997,5.377012043310726e-136,True
98,0.19777532387328842,3.1032968000808324e-88,True
99,0.23823291312437087,7.606366161744036e-106,True
100,0.37156084680315643,7.613137856801427e-164,True
101,0.3512546127590194,5.1594417107124956e-155,True
102,0.17156619776511114,8.033857277193477e-77,True
103,0.18698575414519222,1.5479676541386719e-83,True
104,0.23093962864328219,1.1358457484494478e-102,True
105,0.24512176437765643,7.642494215634518e-109,True
106,0.20846877499434596,6.8606537512563765e-93,True
107,0.2347162808018339,2.5801220032604462e-104,True
108,0.3137290353914597,1.0818759416443046e-138,True
109,0.3614883823854388,1.8277759066862233e-159,True
110,0.44984791406997043,6.927174423041571e-198,True
111,0.35043129477769075,1.1767184953811687e-154,True
112,0.27751618776556763,6.133610823848024e-123,True
113,0.3119227152320962,6.605416880486633e-138,True
114,0.3854236529485504,7.130181675170895e-170,True
115,0.3445102698659097,4.424105961333215e-152,True
116,0.15845851120274643,4.117403414498053e-71,True
117,0.1723108358321186,3.807146290302919e-77,True
118,0.36307863782515815,3.718215260927766e-160,True
119,0.4380944190546106,8.92819833300453e-193,True
120,0.4185670625014063,2.762192083962436e-184,True
121,0.3937475559767524,1.7118016501103964e-173,True
122,0.31803779715328495,1.445299827113624e-140,True
123,0.4436727403497065,3.3526749934626725e-195,True
124,0.5023175871158315,1.0700043740054468e-220,True
125,0.43096190267774986,1.1270119456788814e-189,True
126,0.3318980993174792,1.3529589909970417e-146,True
127,0.3491147756480304,4.3978804481727543e-154,True
128,0.44211430480118263,1.5957796796629418e-194,True
129,0.404440380697607,3.835500854429402e-178,True
130,0.18388923709486604,3.452703692108233e-82,True
131,0.205275073790609,1.685391075234308e-91,True
132,0.4485405573247858,2.5642705284016693e-197,True
133,0.5073755299875014,6.7698608074601854e-223,True
134,0.44236796525866356,1.2378997136181585e-194,True
135,0.46537547670092544,1.2293526779672186e-204,True
136,0.42146851980229,1.5124194739026512e-185,True
137,0.5056671564610787,3.7432355981753625e-222,True
138,0.4178062448372942,5.916521438820742e-184,True
139,0.36091202454409965,3.2551952685623647e-159,True
140,0.22226133576481286,6.8001245229461716e-99,True
141,0.26295863265993047,1.3231775683999772e-116,True
142,0.45030256176115213,4.39426772621139e-198,True
143,0.4082437521555712,8.511650569612204e-180,True
144,0.16900307259648992,1.050304951811016e-75,True
145,0.17736174855451253,2.4032305326666753e-79,True
146,0.4171541306146977,1.1366166899010418e-183,True
147,0.46896919220614497,3.3672906410963985e-206,True
148,0.2564709802137459,8.801634952792616e-114,True
149,0.29313297042312336,9.85388518136769e-130,True
150,0.35758543822376543,9.105369063013485e-158,True
151,0.4329217667485619,1.5841215386297476e-190,True
152,0.37615606252820494,7.642376665843031e-166,True
153,0.25110283270882633,1.9075969285849867e-111,True
154,0.17887310869957745,5.279500300241608e-80,True
155,0.27113235355189147,3.674568021487475e-120,True
156,0.403514697226745,9.690296093818549e-178,True
157,0.344513775066469,4.408603398612351e-152,True
158,0.1576078101137456,9.665764368846101e-71,True
159,0.17460045452778025,3.8316766110577713e-78,True
160,0.35599758094179357,4.465371163617064e-157,True
161,0.4659344940983933,7.024872903376199e-205,True
162,0.23901824565464122,3.4625929706687025e-106,True
163,0.23353878343655,8.396649560927108e-104,True
164,0.29042672262066155,1.4822442209234947e-128,True
165,0.4159436024137068,3.819166019071635e-183,True
166,0.11834804770147805,1.250459025768595e-53,True
167,0.09824026255824188,7.407211525251672e-45,True
168,0.2842418145390642,7.271789961847353e-126,True
169,0.34419260949689867,6.081113581934662e-152,True
170,0.2516680234904859,1.0827845448957474e-111,True
171,0.21351796977144513,4.348784439880782e-95,True
172,0.19159210369892907,1.527588865008054e-85,True
173,0.19980297507888625,4.064687554007187e-89,True
174,0.26820613421505535,6.892718364715025e-119,True
175,0.37505063115071163,2.311786553039865e-165,True
176,0.3794020529499271,2.9624720713416205e-167,True
177,0.35316084875034165,7.648295347668323e-156,True
178,0.10134891604651515,3.257752847542658e-46,True
179,0.11481355204113662,4.350933396252785e-52,True
180,0.1744914677832623,4.2742077550670626e-78,True
181,0.1227867936221634,1.4502698412288322e-55,True
182,0.387649349308288,7.677987863411012e-171,True
183,0.42381480382235504,1.443752738106991e-186,True
184,0.3568934833847459,1.8206588285080273e-157,True
185,0.31547662693934286,1.879349558137153e-139,True
186,0.2492718674763443,1.1946603493515813e-110,True
187,0.25452954432921204,6.156851320190999e-113,True
188,0.44570410452101555,4.387252079113141e-196,True
189,0.49730812723103474,1.6111510272241766e-218,True
190,0.4973593425556033,1.5306342429148728e-218,True
191,0.4849437012428061,3.82286298693071e-213,True
192,0.11634154386418898,9.378851547959832e-53,True
193,0.14434551782677751,5.805999189789962e-65,True


==> figures/additional_images/supplement/convnext/stages_2_blocks_22_mlp_fc1_act_grad_coup.csv <==
token,dcorr,pval,significant
0,0.14405725056040003,7.753530604246678e-65,True
1,0.12023384254018389,1.88229915842277e-54,True
2,0.12128073124312515,6.57916890220922e-55,True
3,0.12578823173376588,7.124570520529652e-57,True
4,0.1205207469113532,1.4111605862049225e-54,True
5,0.12042360343996937,1.5557444968648103e-54,True
6,0.12850306083185892,4.668101851589527e-58,True
7,0.14139405872420274,1.1223263109611869e-63,True
8,0.1449230941487435,3.2522240383659235e-65,True
9,0.16053608781404427,5.123196395894617e-72,True
10,0.18088552081316245,7.017847887603491e-81,True
11,0.2079342871093203,1.1723144689550264e-92,True
12,0.1402921674783934,3.3911384391500894e-63,True
13,0.11952459752605298,3.836885264150094e-54,True
14,0.10697068401782091,1.147776887454238e-48,True
15,0.09659599825854444,3.8668720951511687e-44,True
16,0.09603004662880958,6.829770317096158e-44,True
17,0.09899145892913885,3.481647092674396e-45,True
18,0.09684355049017035,3.0151009647962715e-44,True
19,0.09788347904263535,1.0601861576498628e-44,True
20,0.10160786737381841,2.511371043242133e-46,True
21,0.11747396256868385,3.0079422786161607e-53,True
22,0.12294090581864689,1.2423661899169784e-55,True
23,0.15102024116460325,7.167432538041946e-68,True
24,0.16296637023241092,4.4755859559841e-73,True
25,0.19034666994852786,5.32471870880435e-85,True
26,0.13065527512059735,5.381207828717873e-59,True
27,0.11733136094153797,3.4710514624430584e-53,True
28,0.10877614515815556,1.8714172407735606e-49,True
29,0.09971477241424635,1.683046413304099e-45,True
30,0.09713378627139117,2.252236820632649e-44,True
31,0.0933740795547583,9.859941070782691e-43,True
32,0.08924204634945657,6.281519104567564e-41,True
33,0.09415922860819771,4.478148385926858e-43,True
34,0.09732099801824252,1.8659379533383027e-44,True
35,0.10344817523557862,3.952148630366593e-47,True
36,0.12262022010661379,1.714281055299971e-55,True
37,0.14572871426017675,1.4491473110758887e-65,True
38,0.15777621664898198,8.163350524201032e-71,True
39,0.16605178190583691,2.0269192632776177e-74,True
40,0.12290499645442929,1.2879753129147373e-55,True
41,0.11155439522889754,1.1486517472455301e-50,True
42,0.11081651939640069,2.4102708678315296e-50,True
43,0.09574178810506197,9.125108394129386e-44,True
44,0.0890506793881969,7.614349544735834e-41,True
45,0.07777831019441363,6.397865321117717e-36,True
46,0.08318710773369294,2.7713386485970703e-38,True
47,0.08806186772065451,2.0580360392166546e-40,True
48,0.08392574773756062,1.3183059022229113e-38,True
49,0.0900615287376127,2.7555952620730174e-41,True
50,0.11279440091800061,3.305915340879062e-51,True
51,0.12423578706980273,3.3856476621556747e-56,True
52,0.14795602797392926,1.5507500471129166e-66,True
53,0.15363589098763625,5.196473277427269e-69,True
54,0.12541095296248836,1.0405271364417727e-56,True
55,0.1053714022452159,5.723248033332246e-48,True
56,0.10148388607242256,2.844569687368194e-46,True
57,0.1013323789377231,3.312340928829462e-46,True
58,0.0822709607298699,6.965135579288727e-38,True
59,0.07553017633128957,6.14660719251746e-35,True
60,0.07468776955894664,1.4350812176763862e-34,True
61,0.08201177749222452,9.039917125702855e-38,True
62,0.07492842970825994,1.1263519000441457e-34,True
63,0.0837449856821393,1.5811760416143372e-38,True
64,0.09725095182210448,2.002035944798279e-44,True
65,0.11782650465420304,2.1111536999324904e-53,True
66,0.12638061795998126,3.9307940751425136e-57,True
67,0.12778557389477768,9.59274281568002e-58,True
68,0.11744579881603252,3.094227740434554e-53,True
69,0.10937596590890872,1.0244569726173995e-49,True
70,0.0956626104679925,9.88101027942543e-44,True
71,0.08504834721171572,4.262279106348382e-39,True
72,0.07847106890930178,3.186281298931702e-36,True
73,0.07289444101808604,8.727359856440776e-34,True
74,0.06547129829571906,1.5400873247455179e-30,True
75,0.07319336484583283,6.459381233157362e-34,True
76,0.07018423155661266,1.3365109386275326e-32,True
77,0.08373597263709828,1.595576039439315e-38,True
78,0.09449493488952851,3.195525234044672e-43,True
79,0.0955518610024553,1.1044522003373309e-43,True
80,0.11842932354098303,1.1524566330315717e-53,True
81,0.11807281697544472,1.6485417638276928e-53,True
82,0.12333661351647093,8.350384654116226e-56,True
83,0.10189262476091974,1.8864415784920976e-46,True
84,0.09527869030269043,1.4534349898071078e-43,True
85,0.08135663445654788,1.7474309916375587e-37,True
86,0.07422165768398828,2.2942418879963466e-34,True
87,0.06507373000108678,2.298795809842749e-30,True
88,0.07203482499771165,2.0736418962492163e-33,True
89,0.07557941793791201,5.8493997279605e-35,True
90,0.0650415439451431,2.3745628341439703e-30,True
91,0.08436165548242978,8.503513666390947e-39,True
92,0.0864419131962909,1.0494328082978131e-39,True
93,0.0907359364344701,1.3987176309480434e-41,True
94,0.0940286725260787,5.1061654110391106e-43,True
95,0.10546026580949136,5.2344265010330084e-48,True
96,0.12225711478255212,2.4683850411019545e-55,True
97,0.10202066972539343,1.6586904550644272e-46,True
98,0.09659843776093824,3.8574023773349713e-44,True
99,0.07645462351134705,2.4241641815259707e-35,True
100,0.06897726836000527,4.5064890298954513e-32,True
101,0.06964825238643113,2.292849112976657e-32,True
102,0.06966194678325033,2.2614462557633454e-32,True
103,0.06548307384614885,1.5219244707662618e-30,True
104,0.0721229730867166,1.8975416461311534e-33,True
105,0.07159445450269772,3.230642515620081e-33,True
106,0.07884880487411433,2.1787729630735555e-36,True
107,0.0828642451649389,3.8347463047960844e-38,True
108,0.0985349836478079,5.508307932196478e-45,True
109,0.10659104621678445,1.680712777495341e-48,True
110,0.12683330046671445,2.4952576203639655e-57,True
111,0.11118563987539842,1.6635900435634424e-50,True
112,0.07643392638071875,2.475188930731043e-35,True
113,0.07591140760852153,4.18790211321531e-35,True
114,0.06851403778133144,7.185370925830692e-32,True
115,0.06363329781787332,9.813493567543886e-30,True
116,0.06620494460910979,7.354619533077602e-31,True
117,0.06367810515998001,9.38025572818288e-30,True
118,0.06171527461785162,6.781149717097403e-29,True
119,0.07381582589901683,3.4518899542247666e-34,True
120,0.07844289225862898,3.2779144750792354e-36,True
121,0.08830539450691864,1.6110198347875393e-40,True
122,0.10514046026536142,7.21787246498328e-48,True
123,0.11525547892596147,2.7914667751864787e-52,True
124,0.1411215047612177,1.4753750515726306e-63,True
125,0.11700783925942045,4.803488899055586e-53,True
126,0.08429999198555163,9.047624471875266e-39,True
127,0.07371156737585152,3.8338641707434203e-34,True
128,0.07052466683133203,9.486243213613634e-33,True
129,0.06863036706471151,6.390979526952285e-32,True
130,0.0695689779126115,2.4833966757345676e-32,True
131,0.062162061412723485,4.32251401482598e-29,True
132,0.06893174024263503,4.7179278080045147e-32,True
133,0.07315424591972808,6.71883284237406e-34,True
134,0.08313204743730976,2.9291609567014676e-38,True
135,0.101545308109178,2.6743105344328957e-46,True
136,0.12259392535815714,1.760141981843892e-55,True
137,0.12845638052576588,4.8920548144879476e-58,True
138,0.13882309091975176,1.4812183363470263e-62,True
139,0.11783932538637686,2.084147959518633e-53,True
140,0.09939230628320962,2.3272035997087775e-45,True
141,0.08426133439870762,9.406351885505946e-39,True
142,0.07278870343319158,9.707626703496938e-34,True
143,0.06943941102818292,2.829519152870792e-32,True
144,0.06697725761366405,3.378198610172636e-31,True
145,0.07490702872249251,1.1508779087875762e-34,True
146,0.07094147531101254,6.234810665342074e-33,True
147,0.08416647223684064,1.0348078294509077e-38,True
148,0.09056757479311732,1.6567057452809e-41,True
149,0.10762853518101523,5.927113024692463e-49,True
150,0.13806651182379395,3.1649820664104043e-62,True
151,0.13487300398979968,7.804065065217916e-61,True
152,0.1409679828860604,1.7211155362317628e-63,True
153,0.1331575008797197,4.3661993944280434e-60,True
154,0.10327561194797893,4.700390534625322e-47,True
155,0.0909251823030562,1.156369049658779e-41,True
156,0.07746981653526963,8.726880160567004e-36,True
157,0.07846721259963382,3.1986694490880795e-36,True
158,0.0707703077121805,7.407544122193394e-33,True
159,0.08006798355173103,6.389377176422702e-37,True
160,0.07760156210511455,7.643294409239486e-36,True
161,0.09134785053651708,7.560369821412967e-42,True
162,0.1016645201582779,2.3723982509279882e-46,True
163,0.12087515836493552,9.886160197098633e-55,True
164,0.1450593999826372,2.8364917250444795e-65,True
165,0.15086838991220805,8.346955364991758e-68,True
166,0.15135739198182366,5.110476116716358e-68,True
167,0.13237052333716168,9.619587905674454e-60,True
168,0.11164913872014705,1.0443832081787349e-50,True
169,0.08997522076272202,3.0054072295541175e-41,True
170,0.09101737495091486,1.0540013594162245e-41,True
171,0.07734412375364216,9.903590477260845e-36,True
172,0.08014572693493786,5.908647636798046e-37,True
173,0.08065086716767363,3.5544207777352237e-37,True
174,0.09405222275231576,4.9867042485189835e-43,True
175,0.10351909901617444,3.680312906892663e-47,True
176,0.12149294931564648,5.316561737073102e-55,True
177,0.14585048398236508,1.2824755113775303e-65,True
178,0.16437824581248886,1.085985096138587e-73,True
179,0.15607240849249898,4.509812042431917e-70,True
180,0.15147558371103959,4.539034668429278e-68,True
181,0.1334950606163249,3.11142635493282e-60,True
182,0.1250748132541846,1.4581862175029496e-56,True
183,0.10433780594271848,1.6167331814600669e-47,True
184,0.10587093152395051,3.4648706192341e-48,True
185,0.09645041859754325,4.4761723177051247e-44,True
186,0.10108743255868158,4.2367401134901435e-46,True
187,0.10830668481667645,2.999032502021327e-49,True
188,0.10965727801604139,7.722734736364305e-50,True
189,0.11628128843869086,9.963899391467268e-53,True
190,0.12967640775492267,1.4375103579096803e-58,True
191,0.14351230225237557,1.3396214827778573e-64,True
192,0.15986974897817607,9.99592865195817e-72,True
193,0.1810061832834779,6.218094050621905e-81,True


==> figures/additional_images/supplement/deit/blocks_10_attn_proj_act_grad_coup.csv <==
token,dcorr,pval,significant
0,0.3875429381582176,8.54123327322516e-171,True
1,0.20664916380932116,4.2511133454054143e-92,True
2,0.3988227709814812,1.0630287076902092e-175,True
3,0.15610560672150406,4.362092659390267e-70,True
4,0.21351808381769877,4.348287352377889e-95,True
5,0.24308316558736462,5.893723914330036e-108,True
6,0.25277370328886156,3.57606243520559e-112,True
7,0.21642685054631272,2.355802763552808e-96,True
8,0.2015881355367356,6.789293483200992e-90,True
9,0.42718935861866075,4.922958537550873e-188,True
10,0.2694374032718794,2.007557931621651e-119,True
11,0.4292804519868368,6.067631765914338e-189,True
12,0.30067361064112363,5.167272610293598e-133,True
13,0.3828222329067229,9.646013487230932e-169,True
14,0.46432284844118216,3.526283927094881e-204,True
15,0.3570433961506924,1.566864610404113e-157,True
16,0.37495279817489313,2.54971994095585e-165,True
17,0.33356589902107475,2.5461550988006196e-147,True
18,0.3122146333905585,4.930825454861834e-138,True
19,0.39600182064028827,1.7914461595670129e-174,True
20,0.37931562828965204,3.2302586153099514e-167,True
21,0.3341208661709071,1.46051599557397e-147,True
22,0.35578817107798655,5.50719365095253e-157,True
23,0.3719257406667837,5.2829926995954745e-164,True
24,0.4082676779633245,8.31017674033121e-180,True
25,0.49517778996145234,1.3591249009315834e-217,True
26,0.4182606558501476,3.7539029928627284e-184,True
27,0.1948764231213576,5.675212443580301e-87,True
28,0.3704329565623627,2.355362267389143e-163,True
29,0.41198794108003217,2.0042778434487065e-181,True
30,0.34319006679484704,1.6596348651603143e-151,True
31,0.30516336121934723,5.756847735382087e-135,True
32,0.2781987382600727,3.095691964134351e-123,True
33,0.3064861035234398,1.5303488077175e-135,True
34,0.28806130262119045,1.584803110645897e-127,True
35,0.26197994764162563,3.5274489700591243e-116,True
36,0.24661384047703377,1.7136608500586626e-109,True
37,0.4163482779231478,2.5468876735946556e-183,True
38,0.37653611000088244,5.223450744619584e-166,True
39,0.2619027502041382,3.8111039440364404e-116,True
40,0.13850042359911088,2.0476307851616957e-62,True
41,0.30689203949606214,1.0190808795685939e-135,True
42,0.4277327529457267,2.857313826677019e-188,True
43,0.35742401970160775,1.0702823499794861e-157,True
44,0.3318925193099454,1.3605410005165576e-146,True
45,0.2609192254135105,1.0209454281422359e-115,True
46,0.2903714268857458,1.566662810290565e-128,True
47,0.227578630697135,3.297198577833381e-101,True
48,0.2860372436405029,1.2037497134597473e-126,True
49,0.2617568525724177,4.4109653179307836e-116,True
50,0.28798743237203617,1.7065230600645686e-127,True
51,0.26156321368516744,5.355373045601837e-116,True
52,0.30141598118504104,2.456524549457569e-133,True
53,0.3280176487976219,6.593031266530771e-145,True
54,0.2965185027706037,3.317481399510945e-131,True
55,0.1378805824412264,3.8142473661581075e-62,True
56,0.33739581345817393,5.49675183127271e-149,True
57,0.2867364648605389,5.975040606322386e-127,True
58,0.30756781654682513,5.179014050258558e-136,True
59,0.25087668163772786,2.3927497341332e-111,True
60,0.20634906745753856,5.743097376413492e-92,True
61,0.26138098842483226,6.42805564773455e-116,True
62,0.23001096354235057,2.8807317208664517e-102,True
63,0.21846796394658521,3.0455815395596244e-97,True
64,0.23383200054763764,6.258823712963476e-104,True
65,0.30549269430441406,4.1392735002507813e-135,True
66,0.28690777114096033,5.032855584280081e-127,True
67,0.3128231927308116,2.680432249784354e-138,True
68,0.12863051320193591,4.107481926610167e-58,True
69,0.17939841746963522,3.117615855481154e-80,True
70,0.2884874865085535,1.0341097449729951e-127,True
71,0.26941707104220586,2.0488707298152707e-119,True
72,0.24792038090166035,4.627656100795236e-110,True
73,0.23961127998177867,1.9112396339058155e-106,True
74,0.2065897043394333,4.512192766820637e-92,True
75,0.2458694868542007,3.6128172451449323e-109,True
76,0.19143459312223757,1.7889148560266768e-85,True
77,0.2317865110034977,4.861085634220266e-103,True
78,0.23677603375859102,3.27503225760967e-105,True
79,0.24767829297432628,5.898062893146236e-110,True
80,0.30277566257925476,6.292836543298126e-134,True
81,0.2490622636821628,1.473858533493445e-110,True
82,0.1564052108182599,3.2297288047642e-70,True
83,0.22190528989976138,9.716087719417378e-99,True
84,0.3755319997731438,1.427626424879016e-165,True
85,0.2583439001328742,1.3477014492109896e-114,True
86,0.2231795739560235,2.709204491183209e-99,True
87,0.21411387030391832,2.3931536320051284e-95,True
88,0.19254287696433123,5.8887655451732604e-86,True
89,0.23508163018109052,1.7891033042245987e-104,True
90,0.2162965250037465,2.6845314309287544e-96,True
91,0.21701178361538825,1.3107614039206638e-96,True
92,0.19260877356185943,5.5122892921422085e-86,True
93,0.27385538919391667,2.401313160569966e-121,True
94,0.29051292504374554,1.359622730116707e-128,True
95,0.3620849550344673,1.0057224517357032e-159,True
96,0.18760955190146392,8.28194727575502e-84,True
97,0.18798783993030077,5.667742360239783e-84,True
98,0.3509141829976464,7.255362921647202e-155,True
99,0.2419172783660206,1.895683282665424e-107,True
100,0.18772560269026498,7.372232494218751e-84,True
101,0.20430036007052138,4.4775407057816665e-91,True
102,0.19738639020808202,4.5830996820753076e-88,True
103,0.19369843453456964,1.8487688894183565e-86,True
104,0.2036555633525737,8.54579831608124e-91,True
105,0.20089499035366962,1.3601792157869004e-89,True
106,0.18328076249833244,6.355216951296178e-82,True
107,0.27327511001700344,4.294562719651766e-121,True
108,0.23577989837349053,8.886718310139287e-105,True
109,0.34416446166037395,6.254970233371458e-152,True
110,0.19718660107051084,5.599443590974887e-88,True
111,0.1938407469551275,1.6029458903329761e-86,True
112,0.26536502990978944,1.1873153480436903e-117,True
113,0.2666597391136001,3.2451146392067243e-118,True
114,0.2391215159799274,3.1221839915731672e-106,True
115,0.1727300595917658,2.5004021022442703e-77,True
116,0.18114735317441216,5.397343697889755e-81,True
117,0.2041613921448608,5.146822971735617e-91,True
118,0.20837472477569075,7.538905218353943e-93,True
119,0.19974467105086097,4.3093442590551614e-89,True
120,0.2061490104534855,7.018413429013211e-92,True
121,0.256259520835718,1.087870165005769e-113,True
122,0.3043247466814814,1.3334755341343565e-134,True
123,0.29741841099579747,1.3468790289691218e-131,True
124,0.20761590801423782,1.613038658359953e-92,True
125,0.14463913544533227,4.324378561774093e-65,True
126,0.36606029300285764,1.87780042583906e-161,True
127,0.2202297813012145,5.2094314381871184e-98,True
128,0.20072763098626342,1.608640589854067e-89,True
129,0.2047357894910433,2.8938497626543904e-91,True
130,0.20824384112859928,8.595789957592498e-93,True
131,0.2009107893032269,1.3388064230257248e-89,True
132,0.27363810650133125,2.985278802322851e-121,True
133,0.21752888283919028,7.80615241177994e-97,True
134,0.2141766087079965,2.2472969355645614e-95,True
135,0.21650389388238767,2.1807338989912223e-96,True
136,0.2777145372909511,5.028283973642406e-123,True
137,0.3183247878580399,1.084237756461864e-140,True
138,0.138608253577006,1.8376148356564732e-62,True
139,0.3653604279957975,3.7845200354570295e-161,True
140,0.3516900357636703,3.3360536653916003e-155,True
141,0.3337081057176013,2.2081731738401306e-147,True
142,0.25435514765226247,7.332399953136817e-113,True
143,0.22891388088867667,8.649504879787421e-102,True
144,0.23984249718511483,1.5159701338043927e-106,True
145,0.2800411039039542,4.888806286630945e-124,True
146,0.3183126854844157,1.0974600957414665e-140,True
147,0.21371391410028773,3.5733251776193644e-95,True
148,0.21879371779459314,2.1972313363251312e-97,True
149,0.2817036664877428,9.244480657957675e-125,True
150,0.36953354152540924,5.796881891619699e-163,True
151,0.32534532753660594,9.581372768605359e-144,True
152,0.31898938915367225,5.572384523018667e-141,True
153,0.22250912116492658,5.304747273969431e-99,True
154,0.35215382443154847,2.0966561269167365e-155,True
155,0.42676817832525765,7.505090016783309e-188,True
156,0.28492246477843103,3.6772404952354415e-126,True
157,0.2718581686709409,1.7758711290026252e-120,True
158,0.2617201114302535,4.576362593004368e-116,True
159,0.29108660008178466,7.653292761904667e-129,True
160,0.3051741616897085,5.694905349076791e-135,True
161,0.24597136111243828,3.2622193054330034e-109,True
162,0.24552085706285334,5.123423397950899e-109,True
163,0.40249372610412903,2.6933156734197665e-177,True
164,0.39131093901998154,1.963385422680734e-172,True
165,0.37273211273508056,2.356181087819781e-164,True
166,0.21893705221816095,1.9032033322874555e-97,True
167,0.3451147009252424,2.415157440827495e-152,True
168,0.451972590997074,8.256592468288954e-199,True
169,0.3749121862565573,2.655543622916054e-165,True
170,0.3349697587373754,6.2414919069467526e-148,True
171,0.27498008627186077,7.78240649294932e-122,True
172,0.21478726313932456,1.2185479983734998e-95,True
173,0.3942179173012202,1.0688576003527137e-173,True
174,0.3750191310193233,2.385867013600647e-165,True
175,0.22992602027388098,3.136699376011037e-102,True
176,0.31316378879661966,1.905683039728031e-138,True
177,0.34769189634184394,1.8284163241423387e-153,True
178,0.29511976533026596,1.3467718692453559e-130,True
179,0.48381090923134523,1.1881200398274657e-212,True
180,0.3374989713262727,4.9572308958623234e-149,True
181,0.32731794617476295,1.3286901444473724e-144,True
182,0.32435121263026634,2.5931511638932245e-143,True
183,0.16553433256711086,3.4059128451137843e-74,True
184,0.390977003842264,2.7429408856124385e-172,True
185,0.17755324093325076,1.9833482701810993e-79,True
186,0.18107697533752612,5.79199891494351e-81,True
187,0.26376389412592466,5.905236674008172e-117,True
188,0.26781402917337604,1.0209289509026566e-118,True
189,0.22136638987423551,1.6674667673522105e-98,True
190,0.1645693478083962,8.96559850158035e-74,True
191,0.4430280856996657,6.3925788506439144e-195,True
192,0.22578885602783355,1.9821550942520359e-100,True
193,0.43722431972662074,2.133405448207366e-192,True
194,0.35195355468603334,2.5622780548508284e-155,True


==> figures/additional_images/supplement/deit/blocks_10_attn_qkv_act_grad_coup.csv <==
token,dcorr,pval,significant
0,0.41949765886356977,1.0879789224626512e-184,True
1,0.25195730951077466,8.1032406261439305e-112,True
2,0.5462560980638385,8.491328804954834e-240,True
3,0.30750728435432806,5.502732741973807e-136,True
4,0.2804337645298507,3.2989052329619777e-124,True
5,0.32005996998573966,1.9070828340696624e-141,True
6,0.34359740707394126,1.1036984867782151e-151,True
7,0.3131247043509925,1.981763392960803e-138,True
8,0.3248389063053495,1.5911107188947036e-143,True
9,0.5704554180435927,2.5701413080410603e-250,True
10,0.28201075052373575,6.796452428688616e-125,True
11,0.5468642029743424,4.6199589026977294e-240,True
12,0.40585545165297576,9.300556395157037e-179,True
13,0.33566091742600146,3.1237509859327987e-148,True
14,0.6375463066133485,1.7728383422553274e-279,True
15,0.30777724615329755,4.1989999712768385e-136,True
16,0.38401513211529625,2.921496390240541e-169,True
17,0.3488458232528619,5.757243490886296e-154,True
18,0.3070599733761954,8.613064099331407e-136,True
19,0.5042880022170542,1.4886669364940954e-221,True
20,0.48557680096467576,2.0284045924261434e-213,True
21,0.3228186919294136,1.2034188591340448e-142,True
22,0.4021989139399662,3.6181042464787953e-177,True
23,0.2935478513063554,6.503115359322701e-130,True
24,0.3549980294080589,1.2149692125037826e-156,True
25,0.6765160905367434,2.048580983522894e-296,True
26,0.4095012365254841,2.416739626514366e-180,True
27,0.27070619577196936,5.63149838047485e-120,True
28,0.3677764204740797,3.3676987595114246e-162,True
29,0.4066425687518925,4.22911148380426e-179,True
30,0.30282138962897703,6.011111923884241e-134,True
31,0.31221718338027094,4.918247929337577e-138,True
32,0.3010207907283901,3.649502181720214e-133,True
33,0.3376179591233951,4.400349767379243e-149,True
34,0.291110820318355,7.469845798707772e-129,True
35,0.30202696812703206,1.332095298198975e-133,True
36,0.33788092727677144,3.3815300970359297e-149,True
37,0.5032673845433298,4.1350883025702903e-221,True
38,0.3618915633682644,1.220625987673596e-159,True
39,0.26142555562530523,6.14734414948843e-116,True
40,0.27956410660848907,7.883668243874969e-124,True
41,0.42965928198362213,4.1524514306736e-189,True
42,0.44761690673733373,6.464669433885589e-197,True
43,0.28356614282380427,1.4308559460183566e-125,True
44,0.2672442540300079,1.806781456192444e-118,True
45,0.3036873927006993,2.52486053356216e-134,True
46,0.2861829812538129,1.040238973051696e-126,True
47,0.2864539617092282,7.92945533149276e-127,True
48,0.2855789562810849,1.905084517795351e-126,True
49,0.2886247678444117,9.012459542718656e-128,True
50,0.3223203399578793,1.9823587717203095e-142,True
51,0.2731986094697826,4.636637903587776e-121,True
52,0.25424877971963755,8.15701852624462e-113,True
53,0.3068005908921743,1.11683413503827e-135,True
54,0.4508728589448854,2.482765292581652e-198,True
55,0.28868395907798017,8.493615627698847e-128,True
56,0.3194286230303198,3.5891104671344786e-141,True
57,0.28241039205834634,4.5542229099958973e-125,True
58,0.3205911928332726,1.1202216591558674e-141,True
59,0.28786765234551154,1.9240742795014936e-127,True
60,0.2922854303029482,2.3031119607788672e-129,True
61,0.2866122605796061,6.766680763063915e-127,True
62,0.2966910858681046,2.7908140037954023e-131,True
63,0.30471610964262413,9.010327321904424e-135,True
64,0.29815616453708604,6.432666177759495e-132,True
65,0.29824112728260577,5.907865532059476e-132,True
66,0.2773973909132365,6.908782338153983e-123,True
67,0.33014077587694374,7.8637214277230285e-146,True
68,0.30760489530662927,4.990199846689088e-136,True
69,0.29776962820927466,9.47418584099282e-132,True
70,0.3308065887862652,4.036767409394902e-146,True
71,0.2914272353789627,5.440760792895481e-129,True
72,0.28370298928826576,1.2475559430734433e-125,True
73,0.29644009496284973,3.588539360191823e-131,True
74,0.269057305778467,2.9379688435993074e-119,True
75,0.2882499922500488,1.311858495742832e-127,True
76,0.2750645166020428,7.151217418081287e-122,True
77,0.28656652873028104,7.083880864775704e-127,True
78,0.2976815947023142,1.0347567126472094e-131,True
79,0.28701822042840464,4.505715933927942e-127,True
80,0.31089364776560396,1.851538309032391e-137,True
81,0.2929279099832107,1.210083395511927e-129,True
82,0.2703586876582435,7.976680927452422e-120,True
83,0.3561518202974352,3.826296276766193e-157,True
84,0.49333346341388873,8.610890290888612e-217,True
85,0.2864708390861711,7.79652145128734e-127,True
86,0.2798817707675548,5.734865789853756e-124,True
87,0.2812348926146814,1.4785232650390208e-124,True
88,0.2562665556462231,1.0802293189754601e-113,True
89,0.2646866807704211,2.3427290060563282e-117,True
90,0.26681251143240386,2.784570328066089e-118,True
91,0.2775847692213193,5.726355421364284e-123,True
92,0.27869954980648703,1.874431518977698e-123,True
93,0.2913611427659669,5.813160183677308e-129,True
94,0.29524673639370164,1.1859278567912514e-130,True
95,0.46477300753749556,2.2470147360122396e-204,True
96,0.309030008871662,1.197292106590721e-136,True
97,0.32217311276792854,2.2973172013013145e-142,True
98,0.45743781633104197,3.4728196026415214e-201,True
99,0.29256002953163834,1.7492635482930136e-129,True
100,0.29337415610743706,7.738988464001292e-130,True
101,0.2961600167665554,4.750708219819773e-131,True
102,0.2794281350925804,9.034104230470756e-124,True
103,0.2518397230186883,9.116469157434843e-112,True
104,0.2609517094021004,9.882527530067957e-116,True
105,0.2770254775340087,1.0027927981348955e-122,True
106,0.30634407612847514,1.7642994765158882e-135,True
107,0.2993215358055674,2.001860615185167e-132,True
108,0.30363958767822785,2.6487005933143034e-134,True
109,0.42971195827037706,3.939136337934209e-189,True
110,0.27888605771876057,1.554983295395198e-123,True
111,0.2895478259242072,3.5749873441838687e-128,True
112,0.2936013635961141,6.1637069919830695e-130,True
113,0.2693101930378059,2.2804301271479635e-119,True
114,0.2874438526164925,2.9416702229142756e-127,True
115,0.3113932871599357,1.1225224597399999e-137,True
116,0.28065743773981,2.6366809989810287e-124,True
117,0.25782532890412047,2.265896781016411e-114,True
118,0.2844936183726161,5.6505800947723795e-126,True
119,0.3039241242487314,1.9918554213479356e-134,True
120,0.3160591075970113,1.0486746221687789e-139,True
121,0.2787606808245279,1.7630853791478844e-123,True
122,0.3182246003078991,1.1986805584809792e-140,True
123,0.2935697748986057,6.361858833201981e-130,True
124,0.26584443995788437,7.344651452694698e-118,True
125,0.32961555254262576,1.330680804078293e-145,True
126,0.3423110720412017,4.002299482343158e-151,True
127,0.2964153436618905,3.678621527220319e-131,True
128,0.283573485407816,1.4203699502608335e-125,True
129,0.31616415251191765,9.439489600633357e-140,True
130,0.30052444819510926,5.999969192156665e-133,True
131,0.28415583266481276,7.925891667958046e-126,True
132,0.29550992742941024,9.110943335388778e-131,True
133,0.2861983423407229,1.0243545264346968e-126,True
134,0.30654133124424965,1.4479927900546212e-135,True
135,0.27409909048292036,1.8811289738879156e-121,True
136,0.28511066658900935,3.045400312338193e-126,True
137,0.26818406092079305,7.04684333528762e-119,True
138,0.2923343810935938,2.192904978978329e-129,True
139,0.4787662139231781,1.853585741168043e-210,True
140,0.25649253399595395,8.613596449542278e-114,True
141,0.384970960297532,1.1219066572534516e-169,True
142,0.2719843525940994,1.5649852541305615e-120,True
143,0.2908320485753496,9.876149281516767e-129,True
144,0.2907284076222283,1.0956588232462129e-128,True
145,0.27698044503576286,1.0490681067873808e-122,True
146,0.32378214761002844,4.585104032892492e-143,True
147,0.27512238179591025,6.748449745951853e-122,True
148,0.2951087350328887,1.3617347145298808e-130,True
149,0.2737192085875401,2.752318622491122e-121,True
150,0.39774888535761616,3.115379013897312e-175,True
151,0.2921613199323035,2.6079980072673133e-129,True
152,0.43187702545241563,4.508548330318784e-190,True
153,0.2160919501047932,3.295477191277691e-96,True
154,0.2945172418465701,2.4626812721971904e-130,True
155,0.4750324055805316,7.785380606378147e-209,True
156,0.2786525424835047,1.9648121387241258e-123,True
157,0.2848781056737833,3.844329302306229e-126,True
158,0.28573575936850576,1.628159531539237e-126,True
159,0.2902204890039495,1.8223817162126852e-128,True
160,0.288552436006271,9.689710273330532e-128,True
161,0.275577017873752,4.279583231460522e-122,True
162,0.29956160348680655,1.573984821874788e-132,True
163,0.40996180274800004,1.5239309661181677e-180,True
164,0.3586485213393984,3.140251950789577e-158,True
165,0.3375373130416826,4.77049004008092e-149,True
166,0.21967198892089493,9.111365080372834e-98,True
167,0.3927129559190157,4.823293525314344e-173,True
168,0.6238627202293816,1.5706354057661857e-273,True
169,0.3080800707572782,3.1004040899882474e-136,True
170,0.3261414695499028,4.316575627425809e-144,True
171,0.28388227327557164,1.042465090752135e-125,True
172,0.2591863440500013,5.794581263426315e-115,True
173,0.49958422875728753,1.650628376995983e-219,True
174,0.4307617749405694,1.3770300041944403e-189,True
175,0.27696241285416984,1.068191265486411e-122,True
176,0.3058553629829967,2.878476814790094e-135,True
177,0.27334509856608236,4.003759710693227e-121,True
178,0.26534305159775673,1.2137493944844092e-117,True
179,0.6457384199479457,4.87655952404624e-283,True
180,0.29498644000159,1.5391966817863046e-130,True
181,0.5335078208585903,2.95525984957663e-234,True
182,0.31278139859840337,2.795018398737109e-138,True
183,0.290661314754694,1.17182636256673e-128,True
184,0.5148898881390409,3.6639738061547865e-226,True
185,0.2844605890844382,5.840668438228687e-126,True
186,0.2886422783177324,8.855753520978231e-128,True
187,0.3458166748879637,1.1957563480399414e-152,True
188,0.3456675579303627,1.388342498893195e-152,True
189,0.30742097440882854,5.999609927423311e-136,True
190,0.29423256628256267,3.275293065872568e-130,True
191,0.5826035847553529,1.347445990985336e-255,True
192,0.23037926584189308,1.9916176749370868e-102,True
193,0.517373214366151,3.05081389698142e-227,True
194,0.5004137326698666,7.195171677701345e-220,True


==> figures/additional_images/supplement/deit/blocks_10_mlp_fc1_act_grad_coup.csv <==
token,dcorr,pval,significant
0,0.540496138654904,2.7088800284465714e-237,True
1,0.31757367571267797,2.3005886172172034e-140,True
2,0.6521167111629036,8.240003844405708e-286,True
3,0.29052883970211385,1.3381196054326069e-128,True
4,0.3276910925262941,9.143701236821482e-145,True
5,0.39063316351004346,3.8702117759281924e-172,True
6,0.3917948299846402,1.2094475855784222e-172,True
7,0.3618327933101144,1.2946168215492557e-159,True
8,0.3290589501331403,2.323638597104562e-145,True
9,0.6922609552986927,2.9414421393486183e-303,True
10,0.37909678352837306,4.021658518796475e-167,True
11,0.6953266457609463,1.368328612648908e-304,True
12,0.5315430414788491,2.111968549637028e-233,True
13,0.5148790756099206,3.703844359937718e-226,True
14,0.728884663835547,0.0,True
15,0.47156480472273504,2.505103523522286e-207,True
16,0.5288468969915061,3.1384068914035175e-232,True
17,0.4665698893797362,3.7187315768614746e-205,True
18,0.417989023703099,4.927106541481864e-184,True
19,0.62569477331439,2.510669890071197e-274,True
20,0.6137455729746412,3.9213749269256234e-269,True
21,0.43855994011738764,5.602227822839284e-193,True
22,0.5229319580158472,1.1694187728217491e-229,True
23,0.46515167826289183,1.5380662209823784e-204,True
24,0.4855712406319948,2.0397262539450748e-213,True
25,0.7477408655346534,0.0,True
26,0.5535906604715789,5.504619617522754e-243,True
27,0.3177709457369484,1.888128162669124e-140,True
28,0.498364222780576,5.597840422316504e-219,True
29,0.5476767749821396,2.048429580031672e-240,True
30,0.44799280074939685,4.437271044604501e-197,True
31,0.4102550318850943,1.1362209720372545e-180,True
32,0.40748223756020335,1.82448090801365e-179,True
33,0.43517246905547174,1.6641741842667855e-191,True
34,0.3877176599733031,7.170383131148243e-171,True
35,0.4001253647308165,2.884896850762548e-176,True
36,0.40899461286394995,4.0134842158464065e-180,True
37,0.6274496561169449,4.3355776381327e-275,True
38,0.48477533955517316,4.524623581227262e-213,True
39,0.38250663315089967,1.3230903150619232e-168,True
40,0.2887191925313509,8.199069064229448e-128,True
41,0.533824557656564,2.1523362051390275e-234,True
42,0.5613772388110684,2.270044703844301e-246,True
43,0.4519560299152516,8.394622404418004e-199,True
44,0.41636532266250925,2.5037934419546807e-183,True
45,0.3787808563593858,5.5181175129286906e-167,True
46,0.3792317076599573,3.513430916095892e-167,True
47,0.33614943891396143,1.915136850162633e-148,True
48,0.40143213398049704,7.796545601195299e-177,True
49,0.3802273259955731,1.2965007184871152e-167,True
50,0.4151023635827671,8.866494797236052e-183,True
51,0.3817468671340331,2.831272951088427e-168,True
52,0.38668559646140677,2.0152940178815006e-170,True
53,0.42792913648107944,2.347309353022193e-188,True
54,0.5624287771681833,7.924134109740319e-247,True
55,0.26721619102669697,1.858300350423921e-118,True
56,0.430702941714272,1.4605751453137005e-189,True
57,0.38897307253097513,2.0399725909168385e-171,True
58,0.4105823591953625,8.187169861966621e-181,True
59,0.364891597462739,6.052001218857506e-161,True
60,0.3436340890385329,1.0638896690678082e-151,True
61,0.38105628914313683,5.653111980004101e-168,True
62,0.36789417143181236,2.9931288597730485e-162,True
63,0.36313065140302375,3.529509386137411e-160,True
64,0.38456404899548313,1.6861834137163704e-169,True
65,0.42022291184850563,5.263484537575676e-185,True
66,0.3885306421264912,3.176988178870603e-171,True
67,0.4392229327695294,2.884694364903793e-193,True
68,0.2756357590988182,4.0350085130548467e-122,True
69,0.31683737795296874,4.809619264135783e-140,True
70,0.39750083961923655,3.9936567782238656e-175,True
71,0.3666321468190871,1.059153474983547e-161,True
72,0.3703684163433705,2.51260869810475e-163,True
73,0.38496393950532004,1.1298213083929262e-169,True
74,0.338478084844709,1.8594704028232927e-149,True
75,0.369299001842565,7.331469820023583e-163,True
76,0.33668726666409887,1.1175798803063082e-148,True
77,0.33995550358706395,4.234604490887952e-150,True
78,0.372039054912373,4.7163103553073306e-164,True
79,0.35484207640795884,1.4203318146570353e-156,True
80,0.40472231907895023,2.8921914370571483e-178,True
81,0.3639595473105226,1.53899194810834e-160,True
82,0.29232888955130204,2.2050011411335714e-129,True
83,0.39856299327093386,1.378814930884131e-175,True
84,0.6055475315558183,1.4345491414186227e-265,True
85,0.3468328990432876,4.321830344425068e-153,True
86,0.33305794684600826,4.2346266484046124e-147,True
87,0.33787501042765933,3.401627062380062e-149,True
88,0.3239911647347085,3.7190731476601025e-143,True
89,0.34999712246542436,1.8176040382894948e-154,True
90,0.3443670011378696,5.106652076149127e-152,True
91,0.3364358532865969,1.437565063355063e-148,True
92,0.33083187054572166,3.9358403904574624e-146,True
93,0.36355711152283815,2.3027735986032693e-160,True
94,0.38982393519817354,8.70215281022073e-172,True
95,0.5976893519087756,3.7351565184131504e-262,True
96,0.33445846237638444,1.041530111284818e-147,True
97,0.29550824362788497,9.126323148381034e-131,True
98,0.5787488670740065,6.383101883424184e-254,True
99,0.3763553788466018,6.259676454227604e-166,True
100,0.35376633994179085,4.170928608623865e-156,True
101,0.36239125296232677,7.400682748201619e-160,True
102,0.3238243196897486,4.395476285024507e-143,True
103,0.30837361260787916,2.310621935550111e-136,True
104,0.33927306080251834,8.387420675976418e-150,True
105,0.3355110225116227,3.6297064432683885e-148,True
106,0.3477115801246111,1.7927275453655018e-153,True
107,0.39715738691577834,5.632709462042183e-175,True
108,0.3591276515930148,1.943534130249455e-158,True
109,0.572244695184801,4.287514060670034e-251,True
110,0.3145318590025702,4.841314146261223e-139,True
111,0.29574146601575824,7.225005763518234e-131,True
112,0.37815650536634954,1.0310980091565867e-166,True
113,0.3944589869422136,8.396385863395198e-174,True
114,0.3700645566756874,3.4061749035591596e-163,True
115,0.3252839604749509,1.0188726119249075e-143,True
116,0.31166304219392077,8.567513253674674e-138,True
117,0.3215335584477878,4.3591857389347246e-142,True
118,0.36685757232544774,8.451327104509886e-162,True
119,0.34185264136883214,6.334221275028848e-151,True
120,0.3550255658809929,1.1819240297422792e-156,True
121,0.38891823610565146,2.155112703544226e-171,True
122,0.42208091312775486,8.192171729274375e-186,True
123,0.39070814689522476,3.5902801707425813e-172,True
124,0.2956608675565412,7.832502703568629e-131,True
125,0.26868711910975435,4.2571066650693156e-119,True
126,0.48522226051307976,2.8925952298953566e-213,True
127,0.3672292794052968,5.824726847953031e-162,True
128,0.34376852643175937,9.298793543219285e-152,True
129,0.36195024513383534,1.1509657010753294e-159,True
130,0.35410900321989935,2.9594202422821514e-156,True
131,0.33862975490117236,1.5974340918234012e-149,True
132,0.3925309433681332,5.787500239244622e-173,True
133,0.335850210145169,2.5843167483323686e-148,True
134,0.3810433505872001,5.726827162253785e-168,True
135,0.3494467952283685,3.15386872050763e-154,True
136,0.3606663236453266,4.163234356979198e-159,True
137,0.38613112386937787,3.511180809623734e-170,True
138,0.24837156349094205,2.944574257927719e-110,True
139,0.5779173367030404,1.4671422953514326e-253,True
140,0.43978446823516015,1.6441883006615665e-193,True
141,0.5090844857191964,1.2236625472380524e-223,True
142,0.37484635870442073,2.836481539635322e-165,True
143,0.36584877254368664,2.320794041804621e-161,True
144,0.3643153171842911,1.0777453686047299e-160,True
145,0.39413349800376807,1.1631320280061597e-173,True
146,0.43273818890156324,1.903737772940593e-190,True
147,0.35197018860308277,2.5199505558600866e-155,True
148,0.3627284400256217,5.27997888040431e-160,True
149,0.37498049279234114,2.479984043116466e-165,True
150,0.5152090488954706,2.6620023541263784e-226,True
151,0.3923591825430665,6.873540216775137e-173,True
152,0.5506691764299825,1.0248436104086446e-241,True
153,0.2878977103288683,1.867004060369603e-127,True
154,0.437470971850487,1.6666012223827428e-192,True
155,0.619052578800204,1.9353965886387732e-271,True
156,0.3996232115774371,4.769625771396756e-176,True
157,0.37784826924153236,1.4039174357555817e-166,True
158,0.36817521615898274,2.258936849283925e-162,True
159,0.4129745073346169,7.464146466039646e-182,True
160,0.4183681540258289,3.370866690415594e-184,True
161,0.3671011893886987,6.62185700599989e-162,True
162,0.37379245412731965,8.148803647271251e-165,True
163,0.557731831368768,8.722192250548223e-245,True
164,0.4983238212553836,5.828868062045266e-219,True
165,0.46212456535613844,3.18453973366528e-203,True
166,0.29565286537261554,7.895537589173767e-131,True
167,0.4739485424266095,2.3040404456588926e-208,True
168,0.7115847814858172,1.1758814862967e-311,True
169,0.45355179180344923,1.6990562392420499e-199,True
170,0.4623912641514376,2.4383496309369612e-203,True
171,0.39910445226031843,8.017881398353203e-176,True
172,0.36289360540274246,4.4751059896736965e-160,True
173,0.6425852775536108,1.144369658092839e-281,True
174,0.5821277773415209,2.169346176094547e-255,True
175,0.35322187864583937,7.194859867129606e-156,True
176,0.4336922537279471,7.324626145683219e-191,True
177,0.41989761894780947,7.289769968631213e-185,True
178,0.3750629453441615,2.2834559902770234e-165,True
179,0.739163912308135,0.0,True
180,0.4199301277077212,7.056326990734907e-185,True
181,0.6381200127352012,9.984282829345004e-280,True
182,0.4231059104605838,2.935780160258943e-186,True
183,0.3014110881701528,2.468593753284489e-133,True
184,0.6398858640757689,1.7053703563319848e-280,True
185,0.28205280477666517,6.516076028469238e-125,True
186,0.2959566308452853,5.824198485594309e-131,True
187,0.42097105733391055,2.4887026468984888e-185,True
188,0.4148548039069733,1.13604318471933e-182,True
189,0.33910895319202183,9.885623239694665e-150,True
190,0.2654627964018832,1.0765323733663706e-117,True
191,0.6988273734119587,4.118656068023444e-306,True
192,0.3114280211810904,1.0841419293843574e-137,True
193,0.6717798466428799,2.343688682399915e-294,True
194,0.6381013776782234,1.0172233108865352e-279,True


==> figures/data/dcorr_results.csv <==
token,dcorr,pval,significant
0,0.3555054231597021,1.623783767712293e-79,True
1,0.5979520372453578,2.8296948172120797e-132,True
2,0.5129857016063878,8.610862744979868e-114,True
3,0.4796603134030816,1.5348330878630662e-106,True
4,0.5074488165114497,1.3794589281760565e-112,True
5,0.5310701285667433,1.0013427929433613e-117,True
6,0.5141029710793681,4.9199987208016394e-114,True
7,0.5098202948835362,4.2047701904103136e-113,True
8,0.5550661996035371,6.030568443484753e-123,True
9,0.4937478047210861,1.3205472456756323e-109,True
10,0.4991130126645947,8.982164945531084e-111,True
11,0.5723945426864983,1.0254541039746052e-126,True
12,0.5960154545583922,7.463870411475186e-132,True
13,0.3900278074600959,4.944507944387885e-87,True
14,0.47954820787069397,1.6235101316657466e-106,True
15,0.5986523368239537,1.9925928877348375e-132,True
16,0.5819550995376588,8.53668439418645e-129,True
17,0.5210941530977766,1.4822890446332606e-115,True
18,0.48449096821580595,1.364379678594069e-107,True
19,0.5005371567825785,4.4006519597425454e-111,True
20,0.48354971294269855,2.1864820432962412e-107,True
21,0.5259785915288526,1.2831461821290095e-116,True
22,0.4995600201157827,7.179948957992087e-111,True
23,0.4794071823826748,1.7423755627918233e-106,True
24,0.5201370453886335,2.394214879275422e-115,True
25,0.5685543691078219,7.018647738349734e-126,True
26,0.6100375645138562,6.653911036548606e-135,True
27,0.5280752945713304,4.4887336451144474e-117,True
28,0.4543463165111383,4.950217178588073e-101,True
29,0.541924821650373,4.356591915077655e-120,True
30,0.5290851333746852,2.7066219784986774e-117,True
31,0.5105717106431183,2.8857350465090004e-113,True
32,0.47012443977357604,1.8242443864079202e-104,True
33,0.44743634721688597,1.5791049479306245e-99,True
34,0.45047143841485865,3.450571389290921e-100,True
35,0.4738319522484526,2.8465045720287273e-105,True
36,0.47932234011875463,1.8180391430785094e-106,True
37,0.49454053421741406,8.87704980759347e-110,True
38,0.5064181403995597,2.311831388335714e-112,True
39,0.4911646405731744,4.81740416382751e-109,True
40,0.5779755081686172,6.265112746653338e-128,True
41,0.525217059999647,1.8791153895492695e-116,True
42,0.48284366354528274,3.1144254555962857e-107,True
43,0.5116384777432021,1.6910651164994763e-113,True
44,0.4951738522273645,6.46352095491474e-110,True
45,0.4721184964578239,6.716852469162296e-105,True
46,0.46028885415232895,2.5200849930758645e-102,True
47,0.4551475753925645,3.313240667330466e-101,True
48,0.47330908197520677,3.699048049389554e-105,True
49,0.4541488751927446,5.465021290354099e-101,True
50,0.4601940248889034,2.642722450218361e-102,True
51,0.49314467626818753,1.786427682714605e-109,True
52,0.4780648820599819,3.4136866511837444e-106,True
53,0.4930444052162566,1.8784641596765853e-109,True
54,0.5344966320606912,1.7994435956615286e-118,True
55,0.4821342437817451,4.443690456538802e-107,True
56,0.4613441194948106,1.4851597406688578e-102,True
57,0.48865509706829346,1.6937882633887142e-108,True
58,0.49709408470915833,2.4697930344729837e-110,True
59,0.46942093104747407,2.595201787474677e-104,True
60,0.43893789341204525,1.1167681182016204e-97,True
61,0.4165682307575901,8.255686958598276e-93,True
62,0.36743987516410764,4.0915094051215497e-82,True
63,0.3890341303024612,8.136676575323804e-87,True
64,0.44901431806714404,7.161427074883413e-100,True
65,0.46016909730172734,2.675938929300676e-102,True
66,0.5125224400751294,1.0860196439174705e-113,True
67,0.4833055911662132,2.4709574500643866e-107,True
68,0.4503723164933864,3.626290067209923e-100,True
69,0.46323634386576745,5.754382878417403e-103,True
70,0.48549698477088665,8.242023625723445e-108,True
71,0.517533414938485,8.823029851278083e-115,True
72,0.4758108490562545,1.0560891091891562e-105,True
73,0.44305062122710864,1.4219489177851841e-98,True
74,0.3882524425344778,1.2039870635220944e-86,True
75,0.3710003380942254,6.865333365087357e-83,True
76,0.3395860481239499,4.755980511372886e-76,True
77,0.3350944880783182,4.523096724091656e-75,True
78,0.42134485583474435,7.53466600559633e-94,True
79,0.3871386264370433,2.10427740880928e-86,True
80,0.4434135092480961,1.185515583759606e-98,True
81,0.469229032844561,2.857126852030602e-104,True
82,0.4903002155686416,7.4284940255708205e-109,True
83,0.46392678107971125,4.0714666377695265e-103,True
84,0.4684866827311117,4.144483717254984e-104,True
85,0.48517056448362356,9.706446668983748e-108,True
86,0.44510688821011857,5.074257797022124e-99,True
87,0.4147798133738085,2.0231622888616236e-92,True
88,0.3701248897908135,1.0648090239984243e-82,True
89,0.2842232355623293,5.46260032208319e-64,True
90,0.3039728066753124,2.718901122805622e-68,True
91,0.3332250842251756,1.1549835966892098e-74,True
92,0.373423315343246,2.0375885271906563e-83,True
93,0.4179390601847593,4.153106326087432e-93,True
94,0.40768228649631516,7.095123658476906e-91,True
95,0.46992142269394116,2.0195788657139287e-104,True
96,0.4760758117569151,9.24792950504214e-106,True
97,0.5088009126145917,7.006972219491402e-113,True
98,0.47938916580533986,1.7581751264791243e-106,True
99,0.48257273706041437,3.567220919311073e-107,True
100,0.4350183240708225,7.961982442766927e-97,True
101,0.45072123046480866,3.044596738171451e-100,True
102,0.3788154682359723,1.3650128327012899e-84,True
103,0.3237186545633308,1.3586237853270383e-72,True
104,0.3415825118196338,1.7476386461319196e-76,True
105,0.3324803455788742,1.6779356391935548e-74,True
106,0.37098169298880596,6.929807805454131e-83,True
107,0.42394740689510674,2.044558121515405e-94,True
108,0.4213115418782819,7.661522622842451e-94,True
109,0.47263759705594,5.178541027350879e-105,True
110,0.4963693733730142,3.550949886117588e-110,True
111,0.4976437426398546,1.8752765170401308e-110,True
112,0.454126660865617,5.526194807804459e-101,True
113,0.46522199559671007,2.1276348315157804e-103,True
114,0.44158875027066247,2.958271985659599e-98,True
115,0.4288411517490958,1.7597921078413583e-95,True
116,0.3849063897351052,6.442776871982097e-86,True
117,0.37722355864805845,3.031955301043945e-84,True
118,0.3449229108244527,3.273393465112947e-77,True
119,0.3390765680853279,6.140382711760681e-76,True
120,0.36276504928389736,4.26350698369645e-81,True
121,0.4118225620716269,8.907016896498333e-92,True
122,0.4458629887441631,3.4739317632431645e-99,True
123,0.4480674137493582,1.1509928245911682e-99,True
124,0.4872236636572638,3.469956959520646e-108,True
125,0.45464559750590766,4.260829490740839e-101,True
126,0.4363595715766469,4.0654543920268105e-97,True
127,0.45587559349477974,2.300493804502188e-101,True
128,0.479748100841028,1.4687871369668116e-106,True
129,0.45740594022537867,1.0685319141169136e-101,True
130,0.39272458923169057,1.2794974424182436e-87,True
131,0.37672410365830344,3.8946058099634833e-84,True
132,0.36003186844837276,1.6784115341671955e-80,True
133,0.36770602657274265,3.580416455081025e-82,True
134,0.3904528483426728,3.9956911115786887e-87,True
135,0.45015819068943436,4.037029777737789e-100,True
136,0.4512373461523008,2.350768187026823e-100,True
137,0.47377518482208214,2.9286308276493577e-105,True
138,0.47767615501883665,4.1477273536702813e-106,True
139,0.4631464844432546,6.019401851500478e-103,True
140,0.4466055445782603,2.3945195745772986e-99,True
141,0.5135356772071483,6.537168043322714e-114,True
142,0.4627324837498969,7.407051985769515e-103,True
143,0.4521490194957302,1.4886995403571148e-100,True
144,0.40789389482783894,6.381135124587837e-91,True
145,0.44047832885199656,5.160670108089246e-98,True
146,0.39834258440160036,7.656777976943025e-89,True
147,0.3804906536861829,5.894190452199647e-85,True
148,0.41850779441788954,3.123063244415403e-93,True
149,0.4519641437121603,1.6332044083951234e-100,True
150,0.4738183366172831,2.8659900823280596e-105,True
151,0.47005341932103867,1.8903295048673203e-104,True
152,0.4747934608849293,1.7582697350083276e-105,True
153,0.4531864925655312,8.851731261289404e-101,True
154,0.43574788641234014,5.523792750889224e-97,True
155,0.48194923746586465,4.875287561145632e-107,True
156,0.42499636703251414,1.2086144790062554e-94,True
157,0.42863492216272997,1.95140440061822e-95,True
158,0.42593545456337106,7.549037446795058e-95,True
159,0.4256797069505247,8.581357249616379e-95,True
160,0.4111437058965703,1.251698367791186e-91,True
161,0.41843552929788075,3.2382485791219823e-93,True
162,0.42692772485692815,4.5911454683286716e-95,True
163,0.43872968255470707,1.2395891105522125e-97,True
164,0.47478925852924503,1.761975805277152e-105,True
165,0.4675634127998138,6.58235959457065e-104,True
166,0.4804589815348804,1.0286640010470816e-106,True
167,0.45781973067066994,8.684382932924808e-102,True
168,0.4464460623098598,2.5937407648090705e-99,True
169,0.48855491625648945,1.7809730928382852e-108,True
170,0.4620122278182644,1.0626324371033002e-102,True
171,0.47526207234702156,1.3903205411089582e-105,True
172,0.48679754604792497,4.295791447189055e-108,True
173,0.4659758199315465,1.4583336191494633e-103,True
174,0.43280310426353197,2.4163013632023984e-96,True
175,0.43051611690872243,7.601628909292291e-96,True
176,0.4694126221274581,2.6060287946263444e-104,True
177,0.45992862144299096,3.01861441366647e-102,True
178,0.4834023282866247,2.3540510452519077e-107,True
179,0.5222906298561233,8.140031613318865e-116,True
180,0.559801670543491,5.626378406441624e-124,True
181,0.4252131899008246,1.0841648496199318e-94,True
182,0.40068186953221024,2.370362103673997e-89,True
183,0.4992209629788216,8.509288183550911e-111,True
184,0.455797305303685,2.3925343631516682e-101,True
185,0.47008615233789497,1.8595788722777517e-104,True
186,0.4593387994324192,4.056604959269698e-102,True
187,0.49813846431656345,1.4636033348204602e-110,True
188,0.5062566177880994,2.506681809018146e-112,True
189,0.5264329072639583,1.0219656669061885e-116,True
190,0.46444138272343566,3.146062599743846e-103,True
191,0.4905723246793737,6.481765059559079e-109,True
192,0.43548630722075465,6.297498607772518e-97,True
193,0.5419526652252561,4.296250843236671e-120,True
194,0.5394976071348794,1.469532576131086e-119,True
195,0.37283862254450784,2.7316086711021196e-83,True

